Few-shot Domain Adaptation for IMU Denoising

Different application scenarios will cause IMU to exhibit different error characteristics which will cause trouble to robot application. However, most data processing methods need to be designed for specific scenario. To solve this problem, we propose a few-shot domain adaptation method. In this work, a domain adaptation framework is considered for denoising the IMU, a reconstitution loss is designed to improve domain adaptability. In addition, in order to further improve the adaptability in the case of limited data, a few-shot training strategy is adopted. In the experiment, we quantify our method on two datasets (EuRoC and TUM-VI) and two real robots (car and quadruped robot) with three different precision IMUs. According to the experimental results, the adaptability of our framework is verified by t-SNE. In orientation results, our proposed method shows the great denoising performance.

==> recover.txt <==
\bibitem{conventional1} Zhang, Pifu, et al. "Navigation with IMU/GPS/digital compass with unscented Kalman filter." IEEE International Conference Mechatronics and Automation, 2005. Vol. 3. IEEE, 2005.

\bibitem{conventional2} Karaim, Malek, Aboelmagd Noureldin, and Tashfeen B. Karamat. "Low-Cost IMU Data Denoising Using Savitzky-Golay Filters." 2019 International Conference on Communications, Signal Processing, and their Applications (ICCSPA). IEEE, 2019.



\bibitem{nn1} Jiang, Changhui, et al. "A MEMS IMU de-noising method using long short term memory recurrent neural networks (LSTM-RNN)." Sensors 18.10 (2018): 3470.

\bibitem{nn2} Han, Shipeng, et al. "Hybrid Deep Recurrent Neural Networks for Noise Reduction of MEMS-IMU with Static and Dynamic Conditions." Micromachines 12.2 (2021): 214.


\bibitem{con-vs-nn} Weber, Daniel, Clemens Gühmann, and Thomas Seel. "Neural networks versus conventional filters for Inertial-Sensor-based attitude estimation." 2020 IEEE 23rd International Conference on Information Fusion (FUSION). IEEE, 2020.


\bibitem{MAML} Finn, Chelsea, Pieter Abbeel, and Sergey Levine. "Model-agnostic meta-learning for fast adaptation of deep networks." International Conference on Machine Learning. PMLR, 2017.

\bibitem{MAML-1} Zang, Xinshi, et al. "Metalight: Value-based meta-reinforcement learning for traffic signal control." Proceedings of the AAAI Conference on Artificial Intelligence. Vol. 34. No. 01. 2020.

\bibitem{MAML-2} eong, Taewon, and Heeyoung Kim. "OOD-MAML: Meta-learning for few-shot out-of-distribution detection and classification." Advances in Neural Information Processing Systems 33 (2020).

\bibitem{MAML-3} Liu, Hao, Richard Socher, and Caiming Xiong. "Taming MAML: Efficient unbiased meta-reinforcement learning." ICML. 2019.

\bibitem{MAML-4} Nguyen, Cuong Q., Constantine Kreatsoulas, and Kim M. Branson. "Meta-learning GNN initializations for low-resource molecular property prediction." arXiv preprint arXiv:2003.05996 (2020).

\bibitem{Few-shot-Denosing1} Casas, Leslie, et al. "Few-Shot Meta-Denoising." arXiv preprint arXiv:1908.00111 (2019).

\bibitem{Few-shot-Denosing2} Lee, Seunghwan, et al. "Self-supervised fast adaptation for denoising via meta-learning." arXiv preprint arXiv:2001.02899 (2020).

\bibitem{ORI} Brossard, Martin, Silvere Bonnabel, and Axel Barrau. "Denoising imu gyroscopes with deep learning for open-loop attitude estimation." IEEE Robotics and Automation Letters 5.3 (2020): 4796-4803.

\bibitem{DCNN} Yu F, Koltun V. Multi-Scale Context Aggregation by Dilated Convolutions International Conference on Learning Representations (ICLR) 2016[J]. 2016.
